Galaxy groups and haloes in the SDSS-DR7

In this work we introduce a new method to perform the identification of groups of galaxies and present results of the identification of galaxy groups in the Seventh Data Release of the Sloan Digital Sky Survey (SDSS-DR7). Our methodology follows an approach that resembles the standard friends-of-friends (FoF) method. However, it uses assumptions on the mass of the dark matter halo hosting a group of galaxies to link galaxies in the group using a local linking length. Our method does not assumes any ad-hoc parameter for the identification of groups, nor a linking length or a density threshold. This parameter-free nature of the method, and the robustness of its results, are the most important points of our work. We describe the data used for our study and give details of the implementation of the method. We obtain galaxy groups and halo catalogs for four volume limited samples whose properties are in good agreement with previous works. They reproduces the expected stellar mass functions and follow the expected stellar-halo mass relation. We found that most of the stellar content in groups of galaxies comes from objects with $M_r$ absolute magnitudes larger than -19, meaning that it is important to resolve the low luminosity components of groups of galaxies to acquire detailed information about their properties.

==> MNRAS/readme.txt <==
% readme.txt v1.1 2001 February 09
% for Monthly Notices LaTeX class file
%
% The files for mn2e are as follows:
% readme.txt      this file
% mn2e.cls        MNRAS LaTeX 2e class file
% mn2e.bst        BibTeX style file
% new_feat.tex    list of features new to the class file
%                 This may be typeset to produce a DVI file
%                 if required
%
% For general instructions on preparing Monthly Notices papers in
% LaTeX, please refer to the MNRAS LaTeX style guide for authors,
% available on the CTAN sites in subdirectory
% /tex-archive/macros/latex209/mnras.
%
% Note that there is a known bug in the .bst file: for very
% long author lists BibTeX reports an error. 
% We are aware of the problem and hope to correct this
% in a future release
